A robust upscaling of the effective particle deposition rate in porous media

In the upscaling from pore- to continuum (Darcy) scale, reaction and deposition phenomena at the solid-liquid interface of a porous medium have to be represented by macroscopic reaction source terms. The effective rates can be computed, in the case of periodic media, from three-dimensional microscopic simulations of the periodic cell. Several computational and semi-analytical models have been studied in the field of colloid filtration to describe this problem. They often rely on effective deposition rates defined by simple linear reaction ODEs, neglecting the advection-diffusion interplay, and assuming slow reactions. Therefore, when these rates are inserted into general macroscopic transport equations, they can lead to conceptual inconsistencies and, therefore, often qualitatively wrong results. In this work, we study the upscaling of Brownian deposition on face-centred spherical arrangements using a linear effective reaction rate, defined by volume averaging, and a macroscopic advection-diffusion-reaction equation. The case of partial deposition, defined by an attachment probability, is studied and the limit of ideal deposition is retrieved as a particular case. We make use of a particularly convenient computational setup that allows the direct computation of the asymptotic stationary value of effective rates. This allows to drastically reduce the computational domain down to the scale of the single repeating periodic unit: the savings are ever more noticeable in the case of higher Peclet numbers, when larger physical times are needed to reach the asymptotic regime, and thus, equivalently, a much larger computational domain and simulation time would be needed in a traditional setup. We show how this new definition of deposition rate is more robust and extendable to the whole range of P\'eclet numbers; it also is consistent with the classical heat and mass transfer literature.

==> Data/deposition_channel/dati.txt <==
0	0.1	0	0 -0.4957627447787603 0 0.9999999999997496 5.503670013204583e-07 -0.04000000000001002 0.05452233676411144 0.4000000000001186 0.5357627219028636
0	0.5	0	0 -0.08432776330074399 0 0.999999999999749 4.690471071965907e-06 -0.04000000000001002 0.0641963633909832 0.4000000000001186 0.1243275557338851
0	1000	0	0 -1.026768078586974e-07 0 0.9999999999997499 0.980880036440586 -0.04000000000001002 0.8203790630677011 0.4000000000001186 0.0008547836075770307
0	100	0	0 -6.441105889717005e-06 0 0.9999999999997493 0.8283322188929376 -0.04000000000001002 0.7447873262002569 0.4000000000001186 0.006873209013681681
0	10	0	0 -0.0006192425549491893 0 0.9999999999997484 0.158035590240703 -0.04000000000001002 0.3710143760326682 0.4000000000001186 0.03429799173827937
0	1	0	0 -0.03469531037295272 0 0.9999999999997481 4.063777641764234e-05 -0.04000000000001002 0.07817773640176855 0.4000000000001186 0.07469363528653006
0	500	0	0 -3.151821995352438e-07 0 0.9999999999997486 0.9628836192898083 -0.04000000000001002 0.80333307945768 0.4000000000001186 0.001507330181463995
0	50	0	0 -2.516278861890818e-05 0 0.999999999999749 0.6864418553648191 -0.04000000000001002 0.6808577978693178 0.4000000000001186 0.01256750863158065
0	5	0	0 -0.002391924715850222 0 0.9999999999997492 0.02944718520269477 -0.04000000000001002 0.2220921575302195 0.4000000000001186 0.04121397994100608


==> Data/deposition_fcc/dati1.txt <==
Pe-0.0625_K-1 -33.97874037627295 0 1.009114317783631 0.01109272317284843 -0.8956841410158921 0.1864454651523084 1.372391810450163 34.87415651572785
Pe-0.0625_K-127 -119.7035967692751 0 1.169546632558671 4.610722445042639e-11 -0.8956841410158921 0.04735605137794622 1.372391810450163 120.7519923200181
Pe-0.0625_K-15 -91.75078649288378 0 1.072159039266893 1.502108867617653e-07 -0.8956841410158921 0.06289149726426986 1.372391810450163 92.71229622368089
Pe-0.0625_K-255 -121.6577932584908 0 1.186904358279889 1.700327539913529e-11 -0.8956841410158921 0.04640243675839065 1.372391810450163 122.7216869599454
Pe-0.0625_K-3 -53.74470367536929 0 1.023172925057683 0.0003347369025634741 -0.8956841410158921 0.1115417185156832 1.372391810450163 54.66227152616147
Pe-0.0625_K-31 -106.3603398934529 0 1.107285573789286 4.124273190723124e-09 -0.8956841410158921 0.05390582563001537 1.372391810450163 107.3531720843466
Pe-0.0625_K-511 -122.5190226446199 0 1.196754707944401 9.993164118799316e-12 -0.8956841410158921 0.04595786573769749 1.372391810450163 123.5917126808358
Pe-0.0625_K-63 -115.3187339716394 0 1.142279404776043 2.665068098240817e-10 -0.8956841410158921 0.04943694775973118 1.372391810450163 116.3427900452993
Pe-0.0625_K-7 -73.26477668289894 0 1.043692783824297 7.67863642224107e-06 -0.8956841410158921 0.07969694719345505 1.372391810450163 74.20091098586627
Pe-0.125_K-1 -16.76546635049135 0 1.009126209557161 0.01166871849095546 -0.8956841410158921 0.1887389064463534 1.372391810450163 17.66037716645794
Pe-0.125_K-127 -59.54914546721907 0 1.169927563895505 5.03273946307078e-11 -0.8956841410158921 0.04758317356763667 1.372391810450163 60.59788426631172
Pe-0.125_K-15 -45.61985900162428 0 1.072359722343671 1.609984757958244e-07 -0.8956841410158921 0.06321810730652876 1.372391810450163 46.58154982023152
Pe-0.125_K-255 -60.52084606588147 0 1.187283087135066 1.861370080790669e-11 -0.8956841410158921 0.04662398340758715 1.372391810450163 61.58508123763954
Pe-0.125_K-3 -26.64144678059091 0 1.02321651328374 0.0003546010074416111 -0.8956841410158921 0.1124166819493841 1.372391810450163 27.55903668434672
Pe-0.125_K-31 -52.90574611405241 0 1.107586549967707 4.451025956155626e-09 -0.8956841410158921 0.05417082152767032 1.372391810450163 53.8988494223547
Pe-0.125_K-511 -60.94890893448123 0 1.197128232409001 1.095708643132487e-11 -0.8956841410158921 0.0461766659005591 1.372391810450163 62.02193589491186
Pe-0.125_K-63 -57.36748462346368 0 1.142643168884987 2.895068516130366e-10 -0.8956841410158921 0.04967570156231952 1.372391810450163 58.39186829807176
Pe-0.125_K-7 -36.39179062110249 0 1.043798724433752 8.179745554234625e-06 -0.8956841410158921 0.08017359943930434 1.372391810450163 37.32802052875431
Pe-0.25_K-1 -8.163089057014663 0 1.009149619046818 0.0128891503694595 -0.8956841410158921 0.1933971721568284 1.372391810450163 9.056927519660508
Pe-0.25_K-127 -29.47424374399203 0 1.170677307967851 5.992344447905865e-11 -0.8956841410158921 0.04803937367363313 1.372391810450163 30.52365825724399
Pe-0.25_K-15 -22.55650796412403 0 1.072756703236468 1.848293002052321e-07 -0.8956841410158921 0.06387552671250565 1.372391810450163 23.5185570485253
Pe-0.25_K-255 -29.95477289395029 0 1.188027856836246 2.229153151461197e-11 -0.8956841410158921 0.04706888543530149 1.372391810450163 31.01967971888986
Pe-0.25_K-3 -13.09269232400531 0 1.02330279758406 0.0003974711352295441 -0.8956841410158921 0.1141869120313122 1.372391810450163 14.01032269526051
Pe-0.25_K-31 -26.18055341609173 0 1.108180460209112 5.181099295670729e-09 -0.8956841410158921 0.05470365521130783 1.372391810450163 27.17419180422765
Pe-0.25_K-511 -30.16629422744532 0 1.197862358761797 1.316367290445827e-11 -0.8956841410158921 0.04661599433371339 1.372391810450163 31.2399835404275
Pe-0.25_K-63 -28.3940707888278 0 1.14335991472981 3.414262262699479e-10 -0.8956841410158921 0.050155450449013 1.372391810450163 29.41910007037319
Pe-0.25_K-7 -17.95763611917979 0 1.044008326096768 9.274361703436677e-06 -0.8956841410158921 0.08113472255720186 1.372391810450163 18.89405511218354
Pe-0.5_K-1 -3.870390043631589 0 1.009194971753875 0.01561558802174188 -0.8956841410158921 0.2029891371469472 1.372391810450163 4.761826101148842
Pe-0.5_K-127 -14.44148145270587 0 1.172128803837362 8.472822051576087e-11 -0.8956841410158921 0.04895944978233473 1.372391810450163 15.4922046891016
Pe-0.5_K-15 -11.02909287375211 0 1.073531808805255 2.429246025757853e-07 -0.8956841410158921 0.06520694542895271 1.372391810450163 11.99184166007413
Pe-0.5_K-255 -14.67656908530827 0 1.189467590798726 3.188204718357951e-11 -0.8956841410158921 0.04796580003514991 1.372391810450163 15.7427749002257
Pe-0.5_K-3 -6.324059564564263 0 1.023472019292786 0.0004970600375160832 -0.8956841410158921 0.1178086661225365 1.372391810450163 7.241755403145709
Pe-0.5_K-31 -12.82217076115571 0 1.109337190560274 7.002639107209725e-09 -0.8956841410158921 0.05578048137911515 1.372391810450163 13.81685163232189
Pe-0.5_K-511 -14.7798916645888 0 1.199280183562354 1.894498400628716e-11 -0.8956841410158921 0.04750145029352659 1.372391810450163 15.85486082205194
Pe-0.5_K-63 -13.91181244145863 0 1.144751489809777 4.736823863621282e-10 -0.8956841410158921 0.05112384410391396 1.372391810450163 14.93809563157496
Pe-0.5_K-7 -8.745259673613342 0 1.044416920401019 1.188197233560137e-05 -0.8956841410158921 0.08308811262071479 1.372391810450163 9.682046978356635
Pe-1024_K-1 -2.09113341555501e-06 0 1.002193194897543 0.9889156302172559 -0.8956841410158921 0.9886687759728371 1.372391810450163 0.01189757433165393
Pe-1024_K-127 -8.166258272974749e-05 0 1.058066788325349 0.776372242768446 -0.8956841410158921 0.77080093302005 1.372391810450163 0.2543903824171958
Pe-1024_K-15 -2.629175295219553e-05 0 1.022451234460366 0.8955933917121184 -0.8956841410158921 0.8918595701772246 1.372391810450163 0.1140065642855325
Pe-1024_K-255 -9.339110846435465e-05 0 1.065671541017524 0.7570763912876415 -0.8956841410158921 0.7523677178688356 1.372391810450163 0.2789823080361398
Pe-1024_K-3 -6.124382824033984e-06 0 1.006157589062083 0.9693308797558202 -0.8956841410158921 0.968529759826979 1.372391810450163 0.03301843376532639
Pe-1024_K-31 -4.453129498459538e-05 0 1.034598559554464 0.8485917462386942 -0.8956841410158921 0.8431294310188053 1.372391810450163 0.1674455439988659
Pe-1024_K-511 -0.0001004268476522845 0 1.07032035410531 0.7460614529844453 -0.8956841410158921 0.742039482742224 1.372391810450163 0.2933437416846379
Pe-1024_K-63 -6.455718292871226e-05 0 1.047284844324374 0.8069037122346369 -0.8956841410158921 0.8008216670168943 1.372391810450163 0.2167635040370983
Pe-1024_K-7 -1.361487600385096e-05 0 1.012756233828522 0.9380956709020847 -0.8956841410158921 0.9361582092659542 1.372391810450163 0.06700427565158844
Pe-128_K-1 -0.0003661109652301557 0 1.003962311853074 0.9037026095019748 -0.8956841410158921 0.9440508013483905 1.372391810450163 0.09029225232306141
Pe-128_K-127 -0.005673386150275503 0 1.128439161231282 0.166709003708329 -0.8956841410158921 0.4216737060693153 1.372391810450163 0.8704855442619533
Pe-128_K-15 -0.003313268271469339 0 1.046872867714671 0.4012862442863824 -0.8956841410158921 0.6171861177331709 1.372391810450163 0.5831031525915981
Pe-128_K-255 -0.005817392096721751 0 1.143200128856737 0.1481892780392728 -0.8956841410158921 0.4032065088365663 1.372391810450163 0.9007270310162897
Pe-128_K-3 -0.001011360649099933 0 1.011491480373316 0.7573612717913205 -0.8956841410158921 0.8558389366984916 1.372391810450163 0.2290179443834776
Pe-128_K-31 -0.004524259026946561 0 1.075862289556267 0.276290949973685 -0.8956841410158921 0.5195482695128096 1.372391810450163 0.7229854356066974
Pe-128_K-511 -0.005873029435442192 0 1.151589290013566 0.1390334921470893 -0.8956841410158921 0.3937610835138395 1.372391810450163 0.9166605237536296
Pe-128_K-63 -0.005307942076782157 0 1.105376830547068 0.2039910638014658 -0.8956841410158921 0.4568170310638242 1.372391810450163 0.8156073608936092
Pe-128_K-7 -0.002022298636619032 0 1.025030630168051 0.5750862247367337 -0.8956841410158921 0.7390117286116846 1.372391810450163 0.4058930463719548
Pe-16_K-1 -0.01864603280107902 0 1.008977851724222 0.4569033987138519 -0.8956841410158921 0.6816344281429264 1.372391810450163 0.5139150111222982
Pe-16_K-127 -0.1740074771486605 0 1.195823072469004 4.013634553024883e-05 -0.8956841410158921 0.1120001771535553 1.372391810450163 1.246678028359304
Pe-16_K-15 -0.1230414799337027 0 1.08784522736753 0.002933253405032797 -0.8956841410158921 0.1721836697857977 1.372391810450163 1.096329844095953
Pe-16_K-255 -0.1769880357213836 0 1.211859140320718 2.38016545792578e-05 -0.8956841410158921 0.108387728281978 1.372391810450163 1.26405582975285
Pe-16_K-3 -0.0474428990329109 0 1.024866457970847 0.1305898593705206 -0.8956841410158921 0.4144146083558566 1.372391810450163 0.8497256918724497
Pe-16_K-31 -0.1514574377368871 0 1.130753896435853 0.0004294964090718054 -0.8956841410158921 0.1359793758008323 1.372391810450163 1.165446620216245
Pe-16_K-511 -0.1782856062225935 0 1.22063541456339 1.800808969272561e-05 -0.8956841410158921 0.1066300915764731 1.372391810450163 1.273231602376787
Pe-16_K-63 -0.1670138992323509 0 1.168987468446434 0.0001007274063341672 -0.8956841410158921 0.1195860430653106 1.372391810450163 1.215568540771726
Pe-16_K-7 -0.08491287721966702 0 1.050795358388217 0.02266742035675736 -0.8956841410158921 0.2518563982439724 1.372391810450163 1.007282713795765
Pe-1_K-1 -1.740771587414977 0 1.009280243288898 0.02228895300216902 -0.8956841410158921 0.2231761756090838 1.372391810450163 2.626302161239011
Pe-1_K-127 -6.934527022532341 0 1.174846498628126 1.674916371551169e-10 -0.8956841410158921 0.05082895710636365 1.372391810450163 7.98770283315944
Pe-1_K-15 -5.273928853510465 0 1.075010827204062 4.148700630559972e-07 -0.8956841410158921 0.06793526369287403 1.372391810450163 6.238013477343356
Pe-1_K-255 -7.047177045608152 0 1.19215439560796 6.445109818428813e-11 -0.8956841410158921 0.04978659759226402 1.372391810450163 8.115809418733212
Pe-1_K-3 -2.951203674104699 0 1.023792352508772 0.0007626585554620904 -0.8956841410158921 0.1253747546780047 1.372391810450163 3.868954486633943
Pe-1_K-31 -6.151466887680637 0 1.111529867838677 1.265829034675711e-08 -0.8956841410158921 0.05797760921350687 1.372391810450163 7.148125161029771
Pe-1_K-511 -7.096545601875575 0 1.201920433303092 3.876548164322979e-11 -0.8956841410158921 0.04929800918149885 1.372391810450163 8.173900614123793
Pe-1_K-63 -6.679628754182469 0 1.147371967824997 9.020386098115934e-10 -0.8956841410158921 0.05309467503092113 1.372391810450163 7.708274988506312
Pe-1_K-7 -4.148448126154434 0 1.045199038857101 1.922804713548007e-05 -0.8956841410158921 0.08711886364775422 1.372391810450163 5.085938698907827
Pe-256_K-1 -8.561800048099904e-05 0 1.003006795371268 0.9513381560239479 -0.8956841410158921 0.9686866408674522 1.372391810450163 0.04643982711664318
Pe-256_K-127 -0.001768720501968914 0 1.095870944079455 0.3845201368023727 -0.8956841410158921 0.5677535880066265 1.372391810450163 0.6423762546122543
Pe-256_K-15 -0.0008613341831641547 0 1.033913815248433 0.6284902904337848 -0.8956841410158921 0.7495929380494233 1.372391810450163 0.3651944930124303
Pe-256_K-255 -0.001865125047858872 0 1.108454058366705 0.358207382980865 -0.8956841410158921 0.5471169753487806 1.372391810450163 0.6777624384856987
Pe-256_K-3 -0.0002410247015047356 0 1.008599769870891 0.8712696798727897 -0.8956841410158921 0.9162791866129806 1.372391810450163 0.1234913435527017
Pe-256_K-31 -0.00125899846364465 0 1.054817499441155 0.5136861922929649 -0.8956841410158921 0.6660155710697573 1.372391810450163 0.4879375620352999
Pe-256_K-511 -0.001911224762672227 0 1.115853362656545 0.3445209442429076 -0.8956841410158921 0.5362784453138608 1.372391810450163 0.6969652767093694
Pe-256_K-63 -0.001578387894831408 0 1.077204048221458 0.4328155118728488 -0.8956841410158921 0.6050554633377043 1.372391810450163 0.5815496180002091
Pe-256_K-7 -0.0004984546435307147 0 1.018396092376205 0.7578976089202583 -0.8956841410158921 0.8400060051730377 1.372391810450163 0.2344218417024472
Pe-2_K-1 -0.7075598647829826 0 1.00943049341544 0.04084050196854074 -0.8956841410158921 0.2665731735615587 1.372391810450163 1.576588334070039
Pe-2_K-127 -3.199975488599077 0 1.179595801513072 6.228286757418351e-10 -0.8956841410158921 0.05467445137063146 1.372391810450163 4.257445866684797
Pe-2_K-15 -2.413536180808507 0 1.077677434573997 1.150687750525186e-06 -0.8956841410158921 0.07363975673506665 1.372391810450163 3.380032035518711
Pe-2_K-255 -3.251923877267063 0 1.196818816874077 2.500946476078361e-10 -0.8956841410158921 0.05352509730509045 1.372391810450163 4.324778355597405
Pe-2_K-3 -1.28722778868926 0 1.024364266718325 0.001663172440318171 -0.8956841410158921 0.1417620662859982 1.372391810450163 2.204694976309125
Pe-2_K-31 -2.833338907228389 0 1.115455809464854 3.950654582088642e-08 -0.8956841410158921 0.06253616050758819 1.372391810450163 3.833542780023731
Pe-2_K-511 -3.274536118984045 0 1.206489991319256 1.539187701994964e-10 -0.8956841410158921 0.05298334797568309 1.372391810450163 4.356030390842792
Pe-2_K-63 -3.081567841748801 0 1.152002736754503 3.120571089067948e-09 -0.8956841410158921 0.05716152157301324 1.372391810450163 4.114397056538556
Pe-2_K-7 -1.86866905194017 0 1.046615316932917 4.745227088246656e-05 -0.8956841410158921 0.09566497254851816 1.372391810450163 2.80742131450216
Pe-32_K-1 -0.005303158740192973 0 1.007263813481489 0.668447250101749 -0.8956841410158921 0.8152369432668839 1.372391810450163 0.3092061590125532
Pe-32_K-127 -0.05550299328558066 0 1.184299262154965 0.002500244106149486 -0.8956841410158921 0.1722303271210129 1.372391810450163 1.116185759050796
Pe-32_K-15 -0.03840176605644152 0 1.079476759462301 0.03679450118867355 -0.8956841410158921 0.2848608631575045 1.372391810450163 0.9740346828292851
Pe-32_K-255 -0.05645519864601567 0 1.199971780767416 0.001787113313198713 -0.8956841410158921 0.1648854554452964 1.372391810450163 1.131877816781104
Pe-32_K-3 -0.01392906373623771 0 1.020865462503826 0.3397686074899665 -0.8956841410158921 0.5986385717871029 1.372391810450163 0.6249238911290192
Pe-32_K-31 -0.04799093177359823 0 1.120945017263602 0.01122073691244259 -0.8956841410158921 0.2191706146589246 1.372391810450163 1.043874525180086
Pe-32_K-511 -0.05686726828491679 0 1.208553282700521 0.001492770474608752 -0.8956841410158921 0.1612779945366173 1.372391810450163 1.140276348159959
Pe-32_K-63 -0.05321095593034841 0 1.15813200402945 0.004497358187916686 -0.8956841410158921 0.1873992937149981 1.372391810450163 1.088567133342295
Pe-32_K-7 -0.0257894571083931 0 1.044405012756104 0.1250773672339638 -0.8956841410158921 0.4088141856923642 1.372391810450163 0.8506225129418127
Pe-4_K-1 -0.2425548955373591 0 1.009638180928749 0.09654575379071038 -0.8956841410158921 0.356735491675809 1.372391810450163 1.061793604626585
Pe-4_K-127 -1.369625064646873 0 1.186763785654151 6.888381657635085e-09 -0.8956841410158921 0.06269604361410694 1.372391810450163 2.433609583346655
Pe-4_K-15 -1.016787003897971 0 1.081957749622279 7.151781602948862e-06 -0.8956841410158921 0.08593981883790877 1.372391810450163 1.987160687289917
Pe-4_K-255 -1.391945604610593 0 1.203776986264022 2.988421649671666e-09 -0.8956841410158921 0.0612964138496845 1.372391810450163 2.471134532306281
Pe-4_K-3 -0.4963774784822975 0 1.025211923452811 0.005903858508902854 -0.8956841410158921 0.1789070600570249 1.372391810450163 1.410821075457103
Pe-4_K-31 -1.208176653201826 0 1.1216468321081 3.131581827508851e-07 -0.8956841410158921 0.07220637076377859 1.372391810450163 2.213991081918068
Pe-4_K-511 -1.401602246001753 0 1.21325078366914 1.916794202473369e-09 -0.8956841410158921 0.06063011679302886 1.372391810450163 2.489258966831823
Pe-4_K-63 -1.318169598749422 0 1.15912121156595 3.018667153825789e-08 -0.8956841410158921 0.06569994714593076 1.372391810450163 2.357455756888902
Pe-4_K-7 -0.7643027489020678 0 1.048845828698064 0.0002265760441459674 -0.8956841410158921 0.1145584078673304 1.372391810450163 1.704927520603798
Pe-512_K-1 -1.694377055423654e-05 0 1.002480014556196 0.9762080496890185 -0.8956841410158921 0.9816784035077426 1.372391810450163 0.02357956275544161
Pe-512_K-127 -0.0004585118950578791 0 1.072154814941896 0.6063023262435937 -0.8956841410158921 0.6863336797517058 1.372391810450163 0.4205151238243229
Pe-512_K-15 -0.0001860107848672436 0 1.026421419269283 0.7939150501269024 -0.8956841410158921 0.8376256732134415 1.372391810450163 0.2091677116443054
Pe-512_K-255 -0.0005010760139846497 0 1.081992169424292 0.5809391300541152 -0.8956841410158921 0.6661479160280788 1.372391810450163 0.4525969873021019
Pe-512_K-3 -4.841217056059214e-05 0 1.007010841144231 0.9353005384828524 -0.8956841410158921 0.9498971827518546 1.372391810450163 0.06439253788770988
Pe-512_K-31 -0.0002894411349945292 0 1.041706636537156 0.7139123682611873 -0.8956841410158921 0.7729850454543689 1.372391810450163 0.2952603100757339
Pe-512_K-511 -0.0005242993540457801 0 1.087927956210967 0.5671195499861377 -0.8956841410158921 0.6551979413982518 1.372391810450163 0.4706391328745698
Pe-512_K-63 -0.0003876521784568696 0 1.058108586167978 0.6494279986154374 -0.8956841410158921 0.7209157965888573 1.372391810450163 0.3685526164232452
Pe-512_K-7 -0.0001029010766004183 0 1.014711589965406 0.8730036064957142 -0.8956841410158921 0.9008523374064329 1.372391810450163 0.127346559945997
Pe-64_K-1 -0.001436272669258498 0 1.005413600818931 0.8161983211848475 -0.8956841410158921 0.897845851973233 1.372391810450163 0.171134308971918
Pe-64_K-127 -0.0174784803431464 0 1.160682471661991 0.03625416340668113 -0.8956841410158921 0.2771531490367524 1.372391810450163 1.027409098969552
Pe-64_K-15 -0.01155048822416877 0 1.063853245583066 0.1719766908806828 -0.8956841410158921 0.4484039565058528 1.372391810450163 0.8121249766341105
Pe-64_K-255 -0.01776379806086331 0 1.176183813366478 0.02967951757970139 -0.8956841410158921 0.2638244516741734 1.372391810450163 1.047600770084616
Pe-64_K-3 -0.003875022827890429 0 1.015794499436265 0.5755344499388652 -0.8956841410158921 0.7529611825493243 1.372391810450163 0.3988134714942941
Pe-64_K-31 -0.01486580345359077 0 1.10063046862415 0.08741943064199185 -0.8956841410158921 0.3553699591017003 1.372391810450163 0.9246067110052478
Pe-64_K-511 -0.01787370081656262 0 1.18476735370364 0.02664939918408357 -0.8956841410158921 0.2571588091020953 1.372391810450163 1.058186273955907
Pe-64_K-63 -0.01670918950021981 0 1.135353245613966 0.05130061981833393 -0.8956841410158921 0.3036969607809265 1.372391810450163 0.9902505341452154
Pe-64_K-7 -0.007451424477155356 0 1.034473589517387 0.337897660013824 -0.8956841410158921 0.5890351838219692 1.372391810450163 0.6325125580645108
Pe-8_K-1 -0.06879552948191793 0 1.009686821614387 0.2366474142276012 -0.8956841410158921 0.5088345221809266 1.372391810450163 0.7623586229650832
Pe-8_K-127 -0.5190387647851629 0 1.194383123472065 3.308583076657139e-07 -0.8956841410158921 0.07935752484858237 1.372391810450163 1.590059530139886
Pe-8_K-15 -0.375967584175214 0 1.086870848406785 0.0001185022868162166 -0.8956841410158921 0.1131733859505629 1.372391810450163 1.350741259309601
Pe-8_K-255 -0.5276394847628764 0 1.210967101365445 1.633882201245404e-07 -0.8956841410158921 0.07733670811069117 1.372391810450163 1.613499043819911
Pe-8_K-3 -0.1612437414691735 0 1.025921135872742 0.03008085713844541 -0.8956841410158921 0.2623618083245967 1.372391810450163 1.054654448725068
Pe-8_K-31 -0.4548083741904668 0 1.128720318907565 8.34645346419589e-06 -0.8956841410158921 0.09293018942686963 1.372391810450163 1.467094078861799
Pe-8_K-511 -0.5313558494321228 0 1.220110456276785 1.122376376740865e-07 -0.8956841410158921 0.07636315177263095 1.372391810450163 1.625397771263976
Pe-8_K-63 -0.4989075106934708 0 1.166968681896492 1.152669562067826e-06 -0.8956841410158921 0.08364360124810739 1.372391810450163 1.545403996415724
Pe-8_K-7 -0.2699979278900326 0 1.051251168113999 0.002159650470283527 -0.8956841410158921 0.1579026210103258 1.372391810450163 1.211102007414439


==> Data/deposition_fcc/dati1_flux.txt <==
g-0_Pe-0.1_K-0_L-0 -49.63575512934749 0 0.7803556150469667 3.926553786761701e-12 -0.8956841410158921 0.02950878852658828 1.372391810450163 50.33519170277101
g-0_Pe-0.5_K-0_L-0 -9.591505053265097 0 0.7803556150469664 7.105095982083075e-12 -0.8956841410158921 0.03035316595498462 1.372391810450163 10.29095140011709
g-0_Pe-1000_K-0_L-0 -8.414129970142276e-05 0 0.7803556150469652 0.5283465086187604 -0.8956841410158921 0.528109747120427 1.372391810450163 0.2281572436674099
g-0_Pe-100_K-0_L-0 -0.005797660634428218 0 0.7803556150469657 0.05274911213503297 -0.8956841410158921 0.2218230717310881 1.372391810450163 0.6599646814915042
g-0_Pe-10_K-0_L-0 -0.2409129058809731 0 0.7803556150469659 2.441045869080479e-07 -0.8956841410158921 0.05263449061092999 1.372391810450163 0.9407071636039666
g-0_Pe-1_K-0_L-0 -4.595442638733445 0 0.7803556150469657 1.469341654942719e-11 -0.8956841410158921 0.03142944138329839 1.372391810450163 5.294902192326581
g-0_Pe-500_K-0_L-0 -0.0004101849019006106 0 0.7803556150469645 0.3884254986708176 -0.8956841410158921 0.455923260253073 1.372391810450163 0.354338599259205
g-0_Pe-50_K-0_L-0 -0.01755749703953649 0 0.7803556150469663 0.006388898682679418 -0.8956841410158921 0.1374256074913332 1.372391810450163 0.7125897407308871
g-0_Pe-5_K-0_L-0 -0.6670332211352605 0 0.7803556150469659 2.443412822456708e-09 -0.8956841410158921 0.04063762901111656 1.372391810450163 1.366628587380833


==> Data/deposition_fcc/dati2.txt <==
g-0_Pe-0.0625_K-0_L-0 111.1400595147379 0 -0.8583201410257829 -3.976964984322521e-16 -0.9002137037254506 -0.02147407903107419 2.752832794419103 -105.8034259721062
g-0_Pe-0.125_K-0_L-0 -61.65287205677464 0 1.214603140238882 1.972691276249057e-23 -0.9002137037254506 0.02298994379721559 2.752832794419103 62.74637448262385
g-0_Pe-0.25_K-0_L-0 -30.49999707457977 0 1.215268736288602 2.880297522376979e-23 -0.9002137037254506 0.02320560460610773 2.752832794419103 31.5941043100562
g-0_Pe-0.5_K-0_L-0 -14.92908973744936 0 1.216552733490308 6.104873039365399e-23 -0.9002137037254506 0.02364025464205819 2.752832794419103 16.02436429507502
g-0_Pe-1024_K-0_L-0 -5.907980193149162e-05 0 1.077692424711421 0.5055453974272671 -0.9002137037254506 0.6168219364486111 2.752832794419103 0.5194446467455623
g-0_Pe-128_K-0_L-0 -0.005401678109885282 0 1.165492916370609 0.01446757004226531 -0.9002137037254506 0.2141252608808725 2.752832794419103 1.044781507420479
g-0_Pe-16_K-0_L-0 -0.1730785702998872 0 1.234047563126278 1.298511567602597e-10 -0.9002137037254506 0.05244116142749021 2.752832794419103 1.284903007541782
g-0_Pe-1_K-0_L-0 -7.154672900611945 0 1.218940586299177 2.675994343302266e-22 -0.9002137037254506 0.02452230309242692 2.752832794419103 8.252120656125497
g-0_Pe-256_K-0_L-0 -0.001761282714620855 0 1.12883074617057 0.09781956961433019 -0.9002137037254506 0.3413506740595976 2.752832794419103 0.9343018354198963
g-0_Pe-2_K-0_L-0 -3.289333030878557 0 1.22305337919252 4.613322606859053e-21 -0.9002137037254506 0.02633155426392735 2.752832794419103 4.390533054018046
g-0_Pe-32_K-0_L-0 -0.05395768395815279 0 1.221430127627385 1.175262966312989e-06 -0.9002137037254506 0.07884354077152997 2.752832794419103 1.154909257985417
g-0_Pe-4_K-0_L-0 -1.398542842983115 0 1.229048493552056 8.431441595769715e-19 -0.9002137037254506 0.03008317835376249 2.752832794419103 2.50524756557954
g-0_Pe-512_K-0_L-0 -0.000461233438983158 0 1.098223905699546 0.2820124446953635 -0.9002137037254506 0.4867499902294676 2.752832794419103 0.7399278066688851
g-0_Pe-64_K-0_L-0 -0.01655693007494339 0 1.198063388385494 0.000461111881672632 -0.9002137037254506 0.1277524494637836 2.752832794419103 1.09671164824844
g-0_Pe-8_K-0_L-0 -0.5241840474448709 0 1.234799491820103 3.730858627784796e-15 -0.9002137037254506 0.03777232285756639 2.752832794419103 1.636293096346195

